Weight Reduced Stabilizer Codes with Lower Overhead

Stabilizer codes are the most widely studied class of quantum error-correcting codes and form the basis of most proposals for a fault-tolerant quantum computer. A stabilizer code is defined by a set of parity-check operators, which are measured in order to infer information about errors that may have occurred. In typical settings, measuring these operators is itself a noisy process and the noise strength scales with the number of qubits involved in a given parity check, or its weight. Hastings proposed a method for reducing the weights of the parity checks of a stabilizer code, though it has previously only been studied in the asymptotic regime. Here, we instead focus on the regime of small-to-medium size codes suitable for quantum computing hardware. We provide both a fully explicit description of Hastings's method and propose a substantially simplified weight reduction method that is applicable to the class of quantum product codes. Our simplified method allows us to reduce the check weights of hypergraph and lifted product codes to at most six, while preserving the number of logical qubits and at least retaining (in fact often increasing) the code distance. The price we pay is an increase in the number of physical qubits by a constant factor, but we find that our method is much more efficient than Hastings's method in this regard. We benchmark the performance of our codes in a photonic quantum computing architecture based on GKP qubits and passive linear optics, finding that our weight reduction method substantially improves code performance.

==> data/results_HGP_1.csv <==
delta,p_logical,p_logical_error_bar
9.58607314841775,0.9413304584910661,0.0046052167001814906
9.665762445130504,0.9157402892104969,0.005443381978572636
9.746941347352298,0.898746817422619,0.005911472753682978
9.829666607012197,0.856263137952924,0.0068748048052717885
9.913998282380824,0.8167783064457957,0.007580768105517051
10.0,0.7650981598908964,0.008307578548544218
10.08773924307505,0.7201154404523958,0.008797579493676839
10.177287669604315,0.666935869916213,0.00923588756997299
10.268721464003015,0.6093579890349323,0.009560891643976173
10.362121726544446,0.5408842938896593,0.009765307614088652
10.457574905606752,0.48600537617468875,0.009794279493224726
10.555173278498312,0.4177316042269202,0.00966457908223945
10.655015487564324,0.3620529937219318,0.009417834220548912
10.757207139381183,0.33286420688628254,0.009234498985899654
10.861861476162833,0.2697884380736296,0.008697785388648715
10.969100130080564,0.22800448979520027,0.00822151313381843
11.079053973095196,0.1904189286643643,0.007694101293259941
11.191864077192086,0.15413286831730724,0.007075731965915033
11.307682802690238,0.12397222741455821,0.00456688954008943
11.426675035687314,0.09912699968590034,0.004141208856439081
11.54901959985743,0.07853095577401493,0.0037278650686184103
11.674910872937636,0.06073687473222029,0.0014803608341946474
11.804560644581311,0.047587379883214403,0.0013194902854104756
11.938200260161128,0.03729777516866912,0.0011744517535593562
12.07608310501746,0.028498113216482674,0.0010312824034264631
12.218487496163563,0.022098359069437988,0.0009111194757104677


==> data/results_HGP_169.csv <==
delta,p_logical,p_logical_error_bar
9.58607314841775,0.9980865507068047,0.0027034357800086537
10.0,0.9980865507068047,0.0027034357800086537
10.457574905606752,0.9980865507068047,0.0027034357800086537
10.555173278498312,0.9980865507068047,0.0027034357800086537
10.655015487564324,0.9980865507068047,0.0027034357800086537
10.757207139381183,0.9980865507068047,0.0027034357800086537
10.861861476162833,0.9891209927940823,0.0064171592736283764
10.969100130080564,0.9014577598696847,0.018437727111107707
11.079053973095196,0.6574395180347518,0.009299705621498768
11.191864077192086,0.36655126566578183,0.009442690738740054
11.307682802690238,0.18532088712800093,0.007614267747494834
11.426675035687314,0.0966549490347788,0.0057904398015447694
11.54901959985743,0.053337808861225335,0.004198546889162641
11.674910872937636,0.031895965369188754,0.0015402218374267389
11.804560644581311,0.01845699791193643,0.0011797489053986703
11.938200260161128,0.010137637105065943,0.0008780316321435747
12.07608310501746,0.005378002797289078,0.0006410529865446559
12.218487496163563,0.003338159522527565,0.0005055706393080041


==> data/results_HGP_170.csv <==
delta,p_logical,p_logical_error_bar
10.0,0.9980865507068047,0.0027034357800086537
10.457574905606752,0.9980865507068047,0.0027034357800086537
10.555173278498312,0.8287371234664911,0.023305771848641854
10.655015487564324,0.32965439965827276,0.029080528606467773
10.757207139381183,0.11573809027619747,0.014007253617385994
10.861861476162833,0.05485503444982877,0.009969694165397384
10.969100130080564,0.024912547977844157,0.006824254818683975


==> data/results_HGP_172.csv <==
delta,p_logical,p_logical_error_bar
9.58607314841775,0.9980865507068047,0.0027034357800086537
10.0,0.9980865507068047,0.0027034357800086537
10.457574905606752,0.9980865507068047,0.0027034357800086537
10.555173278498312,0.9980865507068047,0.0027034357800086537
10.655015487564324,0.9980865507068047,0.0027034357800086537
10.757207139381183,0.9980865507068047,0.0027034357800086537
10.861861476162833,0.9980865507068047,0.0027034357800086537
10.969100130080564,0.9851363003884278,0.007485746187768742
11.079053973095196,0.7701962014272598,0.008244265241968715
11.191864077192086,0.3737485007759419,0.009480621033844946
11.307682802690238,0.15643198508860837,0.007118614888069872
11.426675035687314,0.07116474135296184,0.005038188962887965
11.54901959985743,0.0340718099758906,0.0033896427568885727
11.674910872937636,0.01959691033018551,0.0012149279527112567
11.804560644581311,0.010917577180710052,0.0009108225271483991
11.938200260161128,0.005637982822503781,0.000656279023912612
12.07608310501746,0.0031581733512250783,0.0004917965688597011
12.218487496163563,0.001778279371239349,0.000369290290362477


==> data/results_HGP_173.csv <==
delta,p_logical,p_logical_error_bar
10.555173278498312,0.9373199915205745,0.014994498323189854
10.655015487564324,0.3625281120049219,0.029738895863281746
10.757207139381183,0.11973042180579542,0.014214594659574262
10.861861476162833,0.04886653715543185,0.009439541282209111
10.969100130080564,0.013434594830250056,0.005040801606379717


==> data/results_HGP_2.csv <==
delta,p_logical,p_logical_error_bar
9.58607314841775,0.9715188613142375,0.0032596949572797416
9.665762445130504,0.9543254663288551,0.0040912685335014465
9.746941347352298,0.9253366026907104,0.00515082046354008
9.829666607012197,0.8967475854475745,0.005962904917473991
9.913998282380824,0.8523646356015873,0.006951532852933326
10.0,0.7979855258803779,0.007867946873114885
10.08773924307505,0.7400077986040883,0.008595496682188508
10.177287669604315,0.6746329130201342,0.009181068764392399
10.268721464003015,0.5997616755547189,0.009601108100879309
10.362121726544446,0.5180930493741525,0.00979170106353546
10.457574905606752,0.450319085420145,0.009749630886709269
10.555173278498312,0.35465583541426726,0.009375013823827376
10.655015487564324,0.30797376879697896,0.009046712945764403
10.757207139381183,0.242199036818016,0.008395304454958763
10.861861476162833,0.1951171238057188,0.007765808998504739
10.969100130080564,0.1527334059347761,0.007049360620152811
11.079053973095196,0.12164534872283465,0.006405534500604995
11.191864077192086,0.09175683069591986,0.0056570880775547285
11.307682802690238,0.0649835579581874,0.0034159439407477703
11.426675035687314,0.04883665945445199,0.0029867570286448296
11.54901959985743,0.03433944407958119,0.0025235286753187516
11.674910872937636,0.026298197728436064,0.0009917990996647055
11.804560644581311,0.018608493136127682,0.0008375764936478038
11.938200260161128,0.013118704031865913,0.0007052216811567644
12.07608310501746,0.009108858074108226,0.0005888337173575171
12.218487496163563,0.00609897370182627,0.000482555955066396


==> data/results_HGP_3.csv <==
delta,p_logical,p_logical_error_bar
9.58607314841775,0.9785161732268932,0.0028412699174406183
9.665762445130504,0.9566245831001563,0.003991767773058333
9.746941347352298,0.9357326089609416,0.004805558685110403
9.829666607012197,0.901445780588929,0.005840904217310638
9.913998282380824,0.8521647124040829,0.006955422189828773
10.0,0.7842907868513233,0.008060195431956137
10.08773924307505,0.7169166692923247,0.008828037223708604
10.177287669604315,0.6295502319828815,0.009463516110990904
10.268721464003015,0.540284524297146,0.009766264768037321
10.362121726544446,0.4643137092454563,0.009773130265861392
10.457574905606752,0.38344477585490755,0.009528182604457116
10.555173278498312,0.30457507443940335,0.009018721456881897
10.655015487564324,0.2425988832130249,0.008400014530495298
10.757207139381183,0.17992296079538087,0.007527370435222902
10.861861476162833,0.1390386669057215,0.00678004051780659
10.969100130080564,0.1030524913549211,0.005957793274312457
11.079053973095196,0.0816607092219453,0.005366372615417253
11.191864077192086,0.057170117527650575,0.0045496069638537385
11.307682802690238,0.03888857028341996,0.0026791512200973595
11.426675035687314,0.027090836392145795,0.0022498145524605102
11.54901959985743,0.018792430349978375,0.001881790568488173
11.674910872937636,0.013008708257463582,0.0007022980734131492
11.804560644581311,0.008538879970387058,0.0005702772255215074
11.938200260161128,0.005478997518831317,0.000457514919591815
12.07608310501746,0.0036290685857012115,0.00037269695281529145
12.218487496163563,0.0026191073843707217,0.00031677792088771577


==> data/results_HWR_1.csv <==
delta,p_logical,p_logical_error_bar
9.58607314841775,0.9960942045039776,0.0038585882148751685
10.0,0.9921095120983231,0.005473375106716812
10.457574905606752,0.9960942045039776,0.0038585882148751685
10.555173278498312,0.9931056851997367,0.005118783550814853
10.655015487564324,0.9891209927940823,0.0064171592736283764
10.757207139381183,0.9562472804474331,0.01265351282650804
10.861861476162833,0.8785457785371716,0.020207471832875214
10.969100130080564,0.732108332629371,0.027396226893238913
11.079053973095196,0.5572600099818845,0.01776318636403484
11.191864077192086,0.42509591717486034,0.017679041731087693
11.307682802690238,0.27362321635068904,0.01594318211001202
11.426675035687314,0.16975622149982875,0.01342558512339549
11.54901959985743,0.09951283716158667,0.010705226852405481
11.674910872937636,0.05547077034886278,0.004485516595409003
11.804560644581311,0.035378488999665884,0.003620101767760169
11.938200260161128,0.018584940409292365,0.0026465470148948197
12.07608310501746,0.009588396521592265,0.00190964887278147
12.218487496163563,0.0057898557690077785,0.0014867763209135986


==> data/results_LP_1.csv <==
delta,p_logical,p_logical_error_bar
9.58607314841775,0.9980865507068047,0.0027034357800086537
10.0,0.9980865507068047,0.0027034357800086537
10.457574905606752,0.9841401272870142,0.007728617171086147
10.555173278498312,0.9448291144473939,0.004474085500100742
10.655015487564324,0.8355710870112137,0.00726362580545834
10.757207139381183,0.6780316073777097,0.009155967819792539
10.861861476162833,0.48220683542210424,0.009791912088873561
10.969100130080564,0.3284235570966416,0.008775033507642391
11.079053973095196,0.19441739261445323,0.007755240419423038
11.191864077192086,0.11684719198272793,0.006295057990342072
11.307682802690238,0.06296789025527953,0.004760027655890983
11.426675035687314,0.037977490567223694,0.0037456605527253595
11.54901959985743,0.02162161258300919,0.0027175739586913104


==> data/results_LP_13.csv <==
delta,p_logical,p_logical_error_bar
9.58607314841775,0.9980865507068047,0.0027034357800086537
10.0,0.9980865507068047,0.0027034357800086537
10.457574905606752,0.9980865507068047,0.0027034357800086537
10.969100130080564,0.9731822231714645,0.009993829744936542
11.079053973095196,0.8810536144434754,0.006343799691657482
11.191864077192086,0.6462438189745028,0.009369639630987879
11.307682802690238,0.32676654936239696,0.009191244250524243
11.426675035687314,0.13833893571445594,0.0067657059354022395
11.54901959985743,0.04706727148816828,0.003957077346473416


==> data/results_LP_14.csv <==
delta,p_logical,p_logical_error_bar
9.58607314841775,0.9980865507068047,0.0027034357800086537
10.0,0.9980865507068047,0.0027034357800086537
10.457574905606752,0.9931056851997367,0.005118783550814853
10.555173278498312,0.8681585682044386,0.0066297652568226995
10.655015487564324,0.3628526865119496,0.009422318221821477
10.757207139381183,0.05826969511392503,0.004590471697260915
10.861861476162833,0.009488434922840043,0.0018997643561533303
10.969100130080564,0.002446491050907167,0.0009230470153440968


==> data/results_LP_16.csv <==
delta,p_logical,p_logical_error_bar
9.58607314841775,0.9980865507068047,0.0027034357800086537
10.0,0.9980865507068047,0.0027034357800086537
10.457574905606752,0.9980865507068047,0.0027034357800086537
10.969100130080564,0.9931056851997367,0.005118783550814853
11.079053973095196,0.9243369867031881,0.005182384722342399
11.191864077192086,0.6674356779099742,0.009232412601050797
11.307682802690238,0.29977691769929665,0.008978214447511451
11.426675035687314,0.1111493808538512,0.0061594308181372685
11.54901959985743,0.05906308211488613,0.004404759629394949


==> data/results_LP_17.csv <==
delta,p_logical,p_logical_error_bar
9.58607314841775,0.9980865507068047,0.0027034357800086537
10.0,0.9980865507068047,0.0027034357800086537
10.457574905606752,0.9980865507068047,0.0027034357800086537
10.555173278498312,0.9326337993996227,0.004911897216962875
10.655015487564324,0.37554780955348194,0.009489752402575366
10.757207139381183,0.04277564730733042,0.003965316276705293
10.861861476162833,0.004890201380237768,0.0013670095272913078


==> data/results_LP_2.csv <==
delta,p_logical,p_logical_error_bar
9.58607314841775,0.9980865507068047,0.0027034357800086537
10.0,0.9980865507068047,0.0027034357800086537
10.08773924307505,0.9998079937611167,0.00027151175735907367
10.177287669604315,0.9989083393723467,0.0006471117878942662
10.268721464003015,0.9813150979919554,0.002653519727534672
10.362121726544446,0.8794542288634398,0.0063805083098395984
10.457574905606752,0.6388605957395824,0.008974792079858015
10.555173278498312,0.3615531857281707,0.00941501738963321
10.655015487564324,0.1754246888515308,0.007453035488887537
10.757207139381183,0.07426355091428077,0.005138119556867822
10.861861476162833,0.02978063946954138,0.0033310001012785357
10.969100130080564,0.013260896085599777,0.002137329656919808


==> data/results_LP_3.csv <==
delta,p_logical,p_logical_error_bar
9.58607314841775,0.9980865507068047,0.0027034357800086537
10.0,0.9980865507068047,0.0027034357800086537
10.08773924307505,0.9998079937611167,0.00027151175735907367
10.177287669604315,0.9996080705636123,0.0003878747301976031
10.268721464003015,0.9842139843557699,0.002442607567505445
10.362121726544446,0.7862900188263676,0.00803297568684733
10.457574905606752,0.3777699599020037,0.00905885072867377
10.555173278498312,0.12624358226543692,0.006508374160412152
10.655015487564324,0.03417894981463921,0.0035604128405056674
10.757207139381183,0.010188166114105605,0.0019678726855036524

